Generalized Plasma Dispersion Function: One-Solve-All Treatment, Visualizations, and Application to Landau Damping

A unified, fast, and effective approach is developed for numerical calculation of the well-known plasma dispersion function with extensions from Maxwellian distribution to almost arbitrary distribution functions, such as the $\delta$, flat top, triangular, $\kappa$ or Lorentzian, slowing down, and incomplete Maxwellian distributions. The singularity and analytic continuation problems are also solved generally. Given that the usual conclusion $\gamma\propto\partial f_0/\partial v$ is only a rough approximation when discussing the distribution function effects on Landau damping, this approach provides a useful tool for rigorous calculations of the linear wave and instability properties of plasma for general distribution functions. The results are also verified via a linear initial value simulation approach. Intuitive visualizations of the generalized plasma dispersion function are also provided.

==> gpdf_code/README.txt <==
Supplementary material for the MATLAB numerical routines used in GPDF paper.

Author: H. S. Xie, huashengxie@gmail.com, IFTS-ZJU
Title: Generalized Plasma Dispersion Function: One-Solve-All Treatment, Visualizations,
and Application to Landau Damping
Journal: Physics of Plasmas (or see http://arxiv.org/abs/1305.6476)

Files:
./gpdf/zetaph.m       -- main routine for calculate GPDF
./test/test_1d.m      -- 1d plot of GPDF, using zetaph.m
      /test_2d.m      -- 2d plot of GPDF, using zetaph.m
	  /faddeeva.m     -- for calculate original PDF, i.e., Maxwellian distribution
./root/rootfinding.m  -- for root finding, using zetaph.m
./ivp/vp_landau_sim.m -- initial value simulation code for benchmark GPDF


2013-05-28 17:56
